Relaxed Wythoff has All Beatty Solutions

We find conditions under which the P-positions of three subtraction games arise as pairs of complementary Beatty sequences. The first game is due to Fraenkel and the second is an extension of the first game to non-monotone settings. We show that the P-positions of the second game can be inferred from the recurrence of Fraenkel's paper if a certain inequality is satisfied. This inequality is shown to be necessary if the P-positions are known to be pairs of complementary Beatty sequences, and the family of irrationals for which this inequality holds is explicitly given. We highlight several games in the literature that have P-positions as pairs of complementary Beatty sequences with slope in this family. The third game we present is novel, and we show that the P-positions can be inferred from the same recurrence in any setting. It is shown that any pair of complementary Beatty sequences arises as the P-positions of some game in this family. We also provide background on some inverse problems which have appeared in the field over the last several years, in particular the Duch\^ene-Rigo conjecture. This paper presents a solution to the Fraenkel problem posed at the 2011 BIRS workshop, a modification of the Duch\^ene-Rigo conjecture.

==> data-1.txt <==
1 1
1 2
1 3
2 1
2 2
2 3
3 1
3 2
3 3
2 8
8 2
3 8
8 3
5 5
5 5
5 6
6 5
5 7
7 5
5 8
8 5
6 6
6 6
6 7
7 6
6 8
8 6
6 17
17 6
7 7
7 7
7 8
8 7
8 8
8 8
10 10
10 10
11 11
11 11
11 12
12 11
11 17
17 11
12 12
12 12
12 14
14 12
12 17
17 12
12 20
20 12
14 14
14 14
14 15
15 14
14 16
16 14
14 17
17 14
14 19
19 14
14 44
44 14
14 49
49 14
15 15
15 15
15 17
17 15
15 26
26 15
15 49
49 15
16 16
16 16
16 17
17 16
16 20
20 16
16 49
49 16
17 17
17 17
17 19
19 17
17 49
49 17
19 19
19 19
19 49
49 19
20 20
20 20
20 26
26 20
20 49
49 20
21 21
21 21
21 25
25 21
21 29
29 21
21 33
33 21
21 49
49 21
21 51
51 21
21 52
52 21
23 23
23 23
23 24
24 23
23 26
26 23
23 32
32 23
23 35
35 23
23 49
49 23
23 53
53 23
23 55
55 23
24 24
24 24
24 25
25 24
24 26
26 24
24 29
29 24
24 49
49 24
24 58
58 24
25 25
25 25
25 49
49 25
25 60
60 25
25 90
90 25
26 26
26 26
26 30
30 26
26 49
49 26
26 90
90 26
28 28
28 28
28 49
49 28
28 90
90 28
29 29
29 29
29 30
30 29
29 34
34 29
29 35
35 29
29 38
38 29
29 49
49 29
29 58
58 29
29 90
90 29
30 30
30 30
30 32
32 30
30 41
41 30
30 44
44 30
30 49
49 30
30 55
55 30
30 60
60 30
30 61
61 30
30 65
65 30
30 83
83 30
30 84
84 30
30 90
90 30
32 32
32 32
32 33
33 32
32 44
44 32
32 67
67 32
32 82
82 32
32 85
85 32
32 90
90 32
33 33
33 33
33 38
38 33
33 41
41 33
33 44
44 33
33 49
49 33
33 58
58 33
33 61
61 33
33 90
90 33
33 92
92 33
34 34
34 34
34 35
35 34
34 38
38 34
34 43
43 34
34 44
44 34
34 49
49 34
34 58
58 34
34 90
90 34
35 35
35 35
35 37
37 35
35 49
49 35
35 90
90 35
37 37
37 37
37 49
49 37
37 67
67 37
37 90
90 37
37 101
101 37
37 131
131 37
38 38
38 38
38 43
43 38
38 46
46 38
38 49
49 38
38 58
58 38
38 70
70 38
38 90
90 38
38 97
97 38
38 131
131 38
39 39
39 39
39 41
41 39
39 48
48 39
39 49
49 39
39 64
64 39
39 69
69 39
39 73
73 39
39 87
87 39
39 90
90 39
39 96
96 39
39 102
102 39
39 115
115 39
39 116
116 39
39 131
131 39
41 41
41 41
41 43
43 41
41 44
44 41
41 49
49 41
41 53
53 41
41 67
67 41
41 90
90 41
41 106
106 41
41 114
114 41
41 131
131 41
42 42
42 42
42 49
49 42
42 58
58 42
42 70
70 42
42 73
73 42
42 90
90 42
42 96
96 42
42 101
101 42
42 131
131 42
43 43
43 43
43 75
75 43
43 90
90 43
43 102
102 43
43 131
131 43
44 44
44 44
44 48
48 44
44 49
49 44
44 53
53 44
44 69
69 44
44 90
90 44
44 107
107 44
44 131
131 44
46 46
46 46
46 49
49 46
46 70
70 46
46 90
90 46
46 106
106 46
46 131
131 46
47 49
49 47
47 58
58 47
47 64
64 47
47 69
69 47
47 78
78 47
47 90
90 47
47 102
102 47
47 129
129 47
47 131
131 47
48 48
48 48
48 67
67 48
48 78
78 48
48 83
83 48
48 90
90 48
48 101
101 48
48 119
119 48
48 124
124 48
48 125
125 48
48 128
128 48
48 131
131 48
48 142
142 48
48 147
147 48
48 148
148 48
48 172
172 48
49 49
49 49
49 53
53 49
49 55
55 49
49 57
57 49
49 90
90 49
49 131
131 49
49 172
172 49
51 78
78 51
51 83
83 51
51 90
90 51
51 102
102 51
51 105
105 51
51 110
110 51
51 125
125 51
51 129
129 51
51 131
131 51
51 172
172 51
52 53
53 52
52 58
58 52
52 69
69 52
52 74
74 52
52 131
131 52
52 172
172 52
53 53
53 53
53 60
60 53
53 61
61 53
53 64
64 53
53 67
67 53
53 69
69 53
53 90
90 53
53 131
131 53
53 147
147 53
53 172
172 53
55 65
65 55
55 85
85 55
55 90
90 55
55 102
102 55
55 131
131 55
55 138
138 55
55 172
172 55
56 58
58 56
56 67
67 56
56 83
83 56
56 88
88 56
56 90
90 56
56 110
110 56
56 115
115 56
56 161
161 56
56 172
172 56
56 174
174 56
57 79
79 57
57 82
82 57
57 83
83 57
57 128
128 57
57 131
131 57
57 156
156 57
57 160
160 57
57 172
172 57
58 58
58 58
58 60
60 58
58 61
61 58
58 65
65 58
58 66
66 58
58 69
69 58
58 73
73 58
58 74
74 58
58 90
90 58
58 111
111 58
58 131
131 58
58 172
172 58
60 90
90 60
60 102
102 60
60 110
110 60
60 115
115 60
60 119
119 60
60 143
143 60
60 147
147 60
60 157
157 60
60 161
161 60
60 172
172 60
60 183
183 60
60 213
213 60
61 67
67 61
61 88
88 61
61 90
90 61
61 120
120 61
61 166
166 61
61 172
172 61
61 213
213 61
62 64
64 62
62 65
65 62
62 73
73 62
62 78
78 62
62 79
79 62
62 82
82 62
62 83
83 62
62 84
84 62
62 85
85 62
62 87
87 62
62 88
88 62
62 90
90 62
62 96
96 62
62 131
131 62
62 155
155 62
62 172
172 62
62 184
184 62
62 213
213 62
64 65
65 64
64 85
85 64
64 90
90 64
64 117
117 64
64 123
123 64
64 131
131 64
64 135
135 64
64 170
170 64
64 172
172 64
64 188
188 64
64 196
196 64
64 213
213 64
65 67
67 65
65 70
70 65
65 99
99 65
65 115
115 65
65 124
124 65
65 131
131 65
65 142
142 65
65 147
147 65
65 166
166 65
65 172
172 65
65 178
178 65
65 183
183 65
65 213
213 65
66 90
90 66
66 111
111 66
66 114
114 66
66 131
131 66
66 160
160 66
66 172
172 66
66 213
213 66
67 69
69 67
67 70
70 67
67 74
74 67
67 84
84 67
67 87
87 67
67 88
88 67
67 90
90 67
67 93
93 67
67 131
131 67
67 172
172 67
67 189
189 67
67 213
213 67
69 76
76 69
69 85
85 69
69 90
90 69
69 131
131 69
69 142
142 69
69 146
146 69
69 147
147 69
69 166
166 69
69 172
172 69
69 213
213 69
70 70
70 70
70 99
99 70
70 120
120 70
70 152
152 70
70 172
172 70
70 213
213 70
71 73
73 71
71 78
78 71
71 79
79 71
71 83
83 71
71 101
101 71
71 105
105 71
71 106
106 71
71 107
107 71
71 110
110 71
71 111
111 71
71 115
115 71
71 116
116 71
71 119
119 71
71 123
123 71
71 128
128 71
71 131
131 71
71 160
160 71
71 165
165 71
71 172
172 71
71 207
207 71
71 213
213 71
71 224
224 71
71 230
230 71
73 73
73 73
73 74
74 73
73 76
76 73
73 79
79 73
73 94
94 73
73 99
99 73
73 126
126 73
73 129
129 73
73 149
149 73
73 196
196 73
73 205
205 73
73 213
213 73
73 225
225 73
73 228
228 73
74 74
74 74
74 79
79 74
74 82
82 74
74 84
84 74
74 87
87 74
74 90
90 74
74 99
99 74
74 131
131 74
74 147
147 74
74 156
156 74
74 172
172 74
74 187
187 74
74 192
192 74
74 213
213 74
75 143
143 75
75 146
146 75
75 172
172 75
75 213
213 75
76 105
105 76
76 106
106 76
76 111
111 76
76 120
120 76
76 131
131 76
76 172
172 76
76 213
213 76
76 229
229 76
78 79
79 78
78 84
84 78
78 99
99 78
78 131
131 78
78 172
172 78
78 184
184 78
78 213
213 78
79 79
79 79
79 87
87 79
79 90
90 79
79 99
99 79
79 131
131 79
79 140
140 79
79 152
152 79
79 172
172 79
79 213
213 79
79 243
243 79
80 99
99 80
80 110
110 80
80 111
111 80
80 115
115 80
80 119
119 80
80 120
120 80
80 123
123 80
80 128
128 80
80 129
129 80
80 131
131 80
80 142
142 80
80 143
143 80
80 146
146 80
80 147
147 80
80 148
148 80
80 151
151 80
80 155
155 80
80 165
165 80
80 172
172 80
80 202
202 80
80 213
213 80
80 242
242 80
82 82
82 82
82 94
94 82
82 106
106 82
82 111
111 82
82 114
114 82
82 126
126 82
82 158
158 82
82 172
172 82
82 206
206 82
82 213
213 82
82 237
237 82
82 242
242 82
82 257
257 82
82 260
260 82
83 83
83 83
83 85
85 83
83 87
87 83
83 93
93 83
83 99
99 83
83 114
114 83
83 116
116 83
83 119
119 83
83 131
131 83
83 184
184 83
83 201
201 83
83 213
213 83
83 225
225 83
83 229
229 83
83 239
239 83
83 243
243 83
84 140
140 84
84 172
172 84
84 213
213 84
84 248
248 84
85 85
85 85
85 88
88 85
85 90
90 85
85 99
99 85
85 105
105 85
85 110
110 85
85 115
115 85
85 120
120 85
85 131
131 85
85 148
148 85
85 152
152 85
85 170
170 85
85 172
172 85
85 213
213 85
85 237
237 85
87 103
103 87
87 111
111 87
87 116
116 87
87 131
131 87
87 205
205 87
87 213
213 87
87 252
252 87
88 88
88 88
88 99
99 88
88 110
110 88
88 119
119 88
88 131
131 88
88 152
152 88
88 172
172 88
88 184
184 88
88 213
213 88
88 224
224 88
88 229
229 88
88 248
248 88
88 275
275 88
89 146
146 89
89 147
147 89
89 151
151 89
89 155
155 89
89 160
160 89
89 161
161 89
89 164
164 89
89 166
166 89
89 169
169 89
89 172
172 89
89 198
198 89
89 202
202 89
89 205
205 89
89 213
213 89
89 242
242 89
89 274
274 89
90 90
90 90
90 99
99 90
90 115
115 90
90 131
131 90
90 152
152 90
90 172
172 90
90 213
213 90
92 103
103 92
92 119
119 92
92 135
135 92
92 172
172 92
92 213
213 92
92 224
224 92
92 229
229 92
92 248
248 92
92 257
257 92
92 261
261 92
93 94
94 93
93 99
99 93
93 108
108 93
93 110
110 93
93 115
115 93
93 172
172 93
93 234
234 93
93 280
280 93
94 99
99 94
94 105
105 94
94 108
108 94
94 115
115 94
94 120
120 94
94 126
126 94
94 129
129 94
94 131
131 94
94 137
137 94
94 140
140 94
94 142
142 94
94 155
155 94
94 157
157 94
94 183
183 94
94 210
210 94
94 213
213 94
94 242
242 94
94 247
247 94
96 103
103 96
96 110
110 96
96 115
115 96
96 131
131 96
96 148
148 96
96 181
181 96
96 211
211 96
96 213
213 96
96 237
237 96
96 284
284 96
97 97
97 97
97 99
99 97
97 102
102 97
97 108
108 97
97 120
120 97
97 123
123 97
97 124
124 97
97 129
129 97
97 131
131 97
97 134
134 97
97 138
138 97
97 140
140 97
97 151
151 97
97 156
156 97
97 161
161 97
97 172
172 97
97 213
213 97
97 238
238 97
97 256
256 97
97 261
261 97
98 99
99 98
98 129
129 98
98 181
181 98
98 213
213 98
98 225
225 98
98 302
302 98
98 306
306 98
99 99
99 99
99 131
131 99
99 172
172 99
99 193
193 99
99 213
213 99
101 115
115 101
101 151
151 101
101 172
172 101
101 213
213 101
101 256
256 101
101 261
261 101
101 266
266 101
101 293
293 101
102 102
102 102
102 108
108 102
102 213
213 102
102 255
255 102
103 108
108 103
103 114
114 103
103 140
140 103
103 149
149 103
103 152
152 103
103 172
172 103
103 193
193 103
103 202
202 103
103 213
213 103
103 221
221 103
103 225
225 103
103 237
237 103
103 247
247 103
105 129
129 105
105 167
167 105
105 170
170 105
105 172
172 105
105 178
178 105
105 188
188 105
105 193
193 105
105 196
196 105
105 296
296 105
105 316
316 105
105 319
319 105
105 324
324 105
105 339
339 105
105 342
342 105
106 134
134 106
106 155
155 106
106 156
156 106
106 161
161 106
106 170
170 106
106 172
172 106
106 181
181 106
106 196
196 106
106 198
198 106
106 201
201 106
106 213
213 106
106 266
266 106
106 270
270 106
106 293
293 106
106 325
325 106
107 257
257 107
107 260
260 107
108 108
108 108
108 111
111 108
108 112
112 108
108 115
115 108
108 117
117 108
108 129
129 108
108 131
131 108
108 138
138 108
108 140
140 108
108 146
146 108
108 172
172 108
108 197
197 108
108 202
202 108
108 213
213 108
108 230
230 108
108 252
252 108
110 142
142 110
110 172
172 110
110 193
193 110
110 213
213 110
110 325
325 110
111 129
129 111
111 140
140 111
111 213
213 111
111 234
234 111
111 266
266 111
111 330
330 111
111 357
357 111
112 119
119 112
112 123
123 112
112 124
124 112
112 128
128 112
112 129
129 112
112 140
140 112
112 157
157 112
112 164
164 112
112 172
172 112
112 213
213 112
112 229
229 112
112 237
237 112
112 243
243 112
112 248
248 112
112 257
257 112
112 262
262 112
112 265
265 112
112 280
280 112
114 126
126 114
114 140
140 114
114 161
161 114
114 164
164 114
114 179
179 114
114 193
193 114
114 196
196 114
114 199
199 114
114 208
208 114
114 211
211 114
114 213
213 114
114 215
215 114
114 243
243 114
114 325
325 114
114 328
328 114
114 351
351 114
114 371
371 114
114 374
374 114
115 115
115 115
115 193
193 115
115 213
213 115
115 296
296 115
115 330
330 115
116 181
181 116
116 190
190 116
116 213
213 116
116 289
289 116
116 292
292 116
116 362
362 116
117 125
125 117
117 128
128 117
117 129
129 117
117 134
134 117
117 135
135 117
117 143
143 117
117 144
144 117
117 149
149 117
117 155
155 117
117 157
157 117
117 161
161 117
117 172
172 117
117 181
181 117
117 211
211 117
117 213
213 117
117 219
219 117
117 237
237 117
117 239
239 117
119 119
119 119
119 125
125 119
119 128
128 119
119 172
172 119
119 185
185 119
119 213
213 119
119 230
230 119
119 263
263 119
119 319
319 119
119 324
324 119
120 120
120 120
120 149
149 120
120 161
161 120
120 181
181 120
120 190
190 120
120 238
238 120
120 243
243 120
120 338
338 120
121 140
140 121
121 155
155 121
121 169
169 121
121 172
172 121
121 197
197 121
121 211
211 121
121 213
213 121
121 234
234 121
121 261
261 121
121 263
263 121
121 275
275 121
121 278
278 121
121 280
280 121
121 283
283 121
121 284
284 121
121 297
297 121
121 312
312 121
121 388
388 121
123 123
123 123
123 131
131 123
123 135
135 123
123 158
158 123
123 170
170 123
123 199
199 123
123 211
211 123
123 234
234 123
123 247
247 123
123 252
252 123
123 255
255 123
123 257
257 123
123 260
260 123
123 263
263 123
124 124
124 124
124 126
126 124
124 128
128 124
124 133
133 124
124 149
149 124
124 172
172 124
124 198
198 124
124 213
213 124
124 233
233 124
124 343
343 124
125 133
133 125
125 205
205 125
125 213
213 125
125 321
321 125
125 324
324 125
126 126
126 126
126 140
140 126
126 149
149 126
126 156
156 126
126 160
160 126
126 161
161 126
126 164
164 126
126 165
165 126
126 166
166 126
126 167
167 126
126 170
170 126
126 172
172 126
126 175
175 126
126 176
176 126
126 196
196 126
126 234
234 126
126 269
269 126
126 275
275 126
128 144
144 128
128 160
160 128
128 172
172 128
128 206
206 128
128 222
222 128
128 260
260 128
128 351
351 128
128 360
360 128
128 398
398 128
129 129
129 129
129 133
133 129
129 138
138 129
129 149
149 129
129 181
181 129
129 198
198 129
129 222
222 129
129 238
238 129
129 252
252 129
129 280
280 129
129 348
348 129
129 352
352 129
129 375
375 129
130 149
149 130
130 170
170 130
130 172
172 130
130 190
190 130
130 196
196 130
130 207
207 130
130 210
210 130
130 288
288 130
130 293
293 130
130 297
297 130
130 307
307 130
130 310
310 130
130 315
315 130
130 316
316 130
130 319
319 130
130 320
320 130
130 324
324 130
130 325
325 130
130 328
328 130
130 329
329 130
130 337
337 130
131 131
131 131
131 135
135 131
131 140
140 131
131 156
156 131
131 161
161 131
131 172
172 131
131 181
181 131
131 202
202 131
131 213
213 131
131 220
220 131
131 228
228 131
131 255
255 131
133 158
158 133
133 160
160 133
133 213
213 133
133 238
238 133
133 262
262 133
133 265
265 133
133 275
275 133
133 365
365 133
134 165
165 134
134 190
190 134
134 213
213 134
134 222
222 134
134 348
348 134
135 135
135 135
135 181
181 135
135 192
192 135
135 197
197 135
135 201
201 135
135 202
202 135
135 206
206 135
135 207
207 135
135 211
211 135
135 213
213 135
135 239
239 135
135 246
246 135
137 137
137 137
137 158
158 137
137 213
213 137
137 243
243 137
137 246
246 137
137 251
251 137
137 275
275 137
137 281
281 137
137 325
325 137
138 138
138 138
138 149
149 138
138 164
164 138
138 165
165 138
138 170
170 138
138 172
172 138
138 181
181 138
138 190
190 138
138 197
197 138
138 213
213 138
138 270
270 138
138 275
275 138
138 287
287 138
138 378
378 138
139 213
213 139
139 242
242 139
139 296
296 139
139 320
320 139
139 324
324 139
139 325
325 139
140 140
140 140
140 146
146 140
140 155
155 140
140 167
167 140
140 172
172 140
140 188
188 140
140 213
213 140
140 263
263 140
142 142
142 142
142 151
151 142
142 170
170 142
142 179
179 142
142 188
188 142
142 190
190 142
142 207
207 142
142 213
213 142
142 270
270 142
142 297
297 142
142 345
345 142
143 149
149 143
143 202
202 143
143 222
222 143
143 261
261 143
143 263
263 143
143 386
386 143
144 144
144 144
144 149
149 144
144 158
158 144
144 190
190 144
144 211
211 144
144 230
230 144
144 233
233 144
144 238
238 144
144 251
251 144
144 272
272 144
144 345
345 144
144 394
394 144
146 146
146 146
146 164
164 146
146 188
188 146
146 190
190 146
146 205
205 146
146 213
213 146
146 217
217 146
146 222
222 146
146 252
252 146
146 257
257 146
146 275
275 146
146 293
293 146
146 296
296 146
146 307
307 146
146 310
310 146
146 313
313 146
146 316
316 146
146 329
329 146
146 334
334 146
146 337
337 146
146 339
339 146
146 342
342 146
146 345
345 146
147 164
164 147
147 181
181 147
147 202
202 147
147 213
213 147
147 222
222 147
147 269
269 147
147 280
280 147
147 302
302 147
148 158
158 148
148 328
328 148
148 360
360 148
149 149
149 149
149 155
155 149
149 158
158 149
149 164
164 149
149 172
172 149
149 179
179 149
149 199
199 149
149 213
213 149
149 220
220 149
149 243
243 149
149 351
351 149
149 357
357 149
151 170
170 151
151 174
174 151
151 178
178 151
151 183
183 151
151 199
199 151
151 211
211 151
151 219
219 151
151 221
221 151
151 242
242 151
151 288
288 151
151 304
304 151
151 329
329 151
151 342
342 151
152 152
152 152
152 169
169 152
152 190
190 152
152 229
229 152
152 280
280 152
152 304
304 152
153 164
164 153
153 181
181 153
153 190
190 153
153 222
222 153
153 231
231 153
153 248
248 153
153 252
252 153
153 255
255 153
153 260
260 153
153 262
262 153
153 265
265 153
153 270
270 153
153 278
278 153
153 283
283 153
153 287
287 153
153 289
289 153
153 304
304 153
153 389
389 153
155 172
172 155
155 178
178 155
155 208
208 155
155 252
252 155
155 255
255 155
155 304
304 155
155 320
320 155
155 325
325 155
155 342
342 155
155 345
345 155
155 357
357 155
155 361
361 155
155 374
374 155
155 386
386 155
156 207
207 156
156 211
211 156
156 242
242 156
156 255
255 156
156 333
333 156
157 319
319 157
158 158
158 158
158 164
164 158
158 165
165 158
158 175
175 158
158 176
176 158
158 190
190 158
158 196
196 158
158 213
213 158
158 217
217 158
158 231
231 158
158 263
263 158
158 284
284 158
160 179
179 160
160 181
181 160
160 210
210 160
160 215
215 160
160 224
224 160
160 231
231 160
160 247
247 160
160 251
251 160
160 261
261 160
160 274
274 160
160 320
320 160
160 328
328 160
161 190
190 161
161 213
213 161
161 261
261 161
162 162
162 162
162 181
181 162
162 203
203 162
162 222
222 162
162 252
252 162
162 284
284 162
162 287
287 162
162 288
288 162
162 292
292 162
162 293
293 162
162 296
296 162
162 297
297 162
162 301
301 162
162 302
302 162
162 310
310 162
162 315
315 162
162 319
319 162
162 321
321 162
162 324
324 162
164 179
179 164
164 199
199 164
164 240
240 164
164 243
243 164
164 247
247 164
164 251
251 164
164 263
263 164
164 269
269 164
164 272
272 164
164 284
284 164
164 287
287 164
164 352
352 164
164 357
357 164
164 366
366 164
164 371
371 164
164 380
380 164
164 389
389 164
164 393
393 164
165 167
167 165
165 190
190 165
165 215
215 165
165 225
225 165
165 252
252 165
165 270
270 165
165 289
289 165
165 365
365 165
166 199
199 166
166 211
211 166
166 222
222 166
166 284
284 166
166 304
304 166
166 345
345 166
167 170
170 167
167 172
172 167
167 181
181 167
167 190
190 167
167 196
196 167
167 207
207 167
167 210
210 167
167 211
211 167
167 222
222 167
167 228
228 167
167 243
243 167
167 249
249 167
167 252
252 167
167 263
263 167
169 169
169 169
169 211
211 169
169 246
246 169
169 255
255 169
169 256
256 169
169 266
266 169
169 270
270 169
169 299
299 169
169 306
306 169
169 339
339 169
169 357
357 169
169 360
360 169
169 378
378 169
170 213
213 170
170 216
216 170
170 222
222 170
170 247
247 170
170 271
271 170
170 284
284 170
170 384
384 170
171 181
181 171
171 203
203 171
171 210
210 171
171 222
222 171
171 316
316 171
171 319
319 171
171 320
320 171
171 324
324 171
171 325
325 171
171 328
328 171
171 329
329 171
171 333
333 171
171 334
334 171
171 337
337 171
171 338
338 171
171 386
386 171
172 172
172 172
172 181
181 172
172 206
206 172
172 213
213 172
172 220
220 172
172 237
237 172
174 179
179 174
174 252
252 174
174 256
256 174
174 261
261 174
174 293
293 174
174 306
306 174
174 386
386 174
175 220
220 175
175 272
272 175
175 362
362 175
175 386
386 175
176 208
208 176
176 211
211 176
176 239
239 176
176 242
242 176
176 246
246 176
176 260
260 176
176 263
263 176
176 281
281 176
176 304
304 176
176 313
313 176
176 344
344 176
176 386
386 176
178 178
178 178
178 222
222 178
178 231
231 178
178 260
260 178
178 263
263 178
178 296
296 178
178 304
304 178
178 331
331 178
178 338
338 178
178 371
371 178
178 386
386 178
178 392
392 178
178 397
397 178
179 179
179 179
179 181
181 179
179 183
183 179
179 213
213 179
179 257
257 179
179 284
284 179
179 289
289 179
179 293
293 179
179 303
303 179
180 304
304 180
180 386
386 180
181 181
181 181
181 199
199 181
181 213
213 181
181 219
219 181
181 228
228 181
181 247
247 181
181 263
263 181
181 270
270 181
181 304
304 181
181 345
345 181
181 366
366 181
183 183
183 183
183 187
187 183
183 192
192 183
183 203
203 183
183 284
284 183
183 292
292 183
183 293
293 183
183 297
297 183
183 325
325 183
183 338
338 183
183 343
343 183
184 208
208 184
184 252
252 184
184 261
261 184
184 304
304 184
185 185
185 185
185 190
190 185
185 199
199 185
185 242
242 185
185 255
255 185
185 263
263 185
185 269
269 185
185 274
274 185
185 278
278 185
185 304
304 185
185 313
313 185
185 345
345 185
187 187
187 187
187 190
190 187
187 211
211 187
187 270
270 187
187 284
284 187
187 301
301 187
187 319
319 187
187 329
329 187
187 345
345 187
187 351
351 187
187 363
363 187
187 366
366 187
187 369
369 187
188 188
188 188
188 192
192 188
188 196
196 188
188 213
213 188
188 216
216 188
188 307
307 188
188 321
321 188
189 386
386 189
190 190
190 190
190 192
192 190
190 194
194 190
190 199
199 190
190 213
213 190
190 220
220 190
190 231
231 190
190 240
240 190
190 247
247 190
190 252
252 190
190 255
255 190
190 256
256 190
190 263
263 190
190 266
266 190
190 270
270 190
190 279
279 190
190 293
293 190
190 304
304 190
190 345
345 190
192 192
192 192
192 224
224 192
192 230
230 192
192 235
235 192
192 251
251 192
192 293
293 192
192 320
320 192
192 324
324 192
192 329
329 192
192 338
338 192
192 348
348 192
192 352
352 192
192 375
375 192
192 386
386 192
193 220
220 193
193 222
222 193
193 240
240 193
193 256
256 193
193 386
386 193
194 261
261 194
194 263
263 194
194 269
269 194
194 274
274 194
194 285
285 194
194 287
287 194
194 289
289 194
194 292
292 194
194 304
304 194
194 310
310 194
194 317
317 194
194 345
345 194
194 398
398 194
196 208
208 196
196 215
215 196
196 240
240 196
196 256
256 196
196 293
293 196
196 304
304 196
196 333
333 196
196 337
337 196
196 361
361 196
196 378
378 196
196 380
380 196
196 384
384 196
196 386
386 196
196 395
395 196
196 398
398 196
197 224
224 197
197 228
228 197
197 234
234 197
197 261
261 197
197 270
270 197
197 296
296 197
197 339
339 197
198 208
208 198
198 220
220 198
198 231
231 198
198 358
358 198
199 199
199 199
199 203
203 199
199 205
205 199
199 206
206 199
199 231
231 199
199 263
263 199
199 288
288 199
199 290
290 199
199 296
296 199
199 304
304 199
199 342
342 199
199 345
345 199
199 386
386 199
201 220
220 201
201 231
231 201
201 283
283 201
201 325
325 201
201 352
352 201
201 366
366 201
201 370
370 201
201 386
386 201
201 397
397 201
202 229
229 202
202 231
231 202
202 261
261 202
202 272
272 202
203 212
212 203
203 231
231 203
203 302
302 203
203 304
304 203
203 308
308 203
203 317
317 203
203 321
321 203
203 324
324 203
203 338
338 203
203 349
349 203
203 352
352 203
203 386
386 203
203 390
390 203
205 220
220 205
205 231
231 205
205 272
272 205
205 288
288 205
205 297
297 205
205 304
304 205
205 365
365 205
205 369
369 205
206 231
231 206
206 261
261 206
206 265
265 206
206 287
287 206
206 293
293 206
206 302
302 206
206 345
345 206
207 386
386 207
208 213
213 208
208 222
222 208
208 237
237 208
208 255
255 208
208 263
263 208
208 269
269 208
208 272
272 208
208 281
281 208
208 304
304 208
208 328
328 208
208 345
345 208
208 353
353 208
208 386
386 208
210 269
269 210
210 287
287 210
210 352
352 210
210 366
366 210
210 392
392 210
211 222
222 211
211 224
224 211
211 228
228 211
211 266
266 211
211 270
270 211
211 304
304 211
211 386
386 211
212 212
212 212
212 229
229 212
212 244
244 212
212 328
328 212
212 334
334 212
212 339
339 212
212 343
343 212
212 347
347 212
212 349
349 212
212 356
356 212
212 369
369 212
212 370
370 212
212 378
378 212
212 381
381 212
212 384
384 212
212 386
386 212
212 399
399 212
213 213
213 213
213 217
217 213
213 222
222 213
213 228
228 213
213 243
243 213
213 247
247 213
213 252
252 213
213 263
263 213
213 270
270 213
213 272
272 213
213 345
345 213
213 352
352 213
213 361
361 213
213 375
375 213
213 386
386 213
215 274
274 215
215 298
298 215
215 302
302 215
215 306
306 215
215 317
317 215
215 319
319 215
215 330
330 215
215 393
393 215
216 261
261 216
216 270
270 216
216 366
366 216
216 378
378 216
216 380
380 216
216 386
386 216
217 217
217 217
217 222
222 217
217 228
228 217
217 240
240 217
217 258
258 217
217 269
269 217
217 272
272 217
217 287
287 217
217 304
304 217
217 313
313 217
217 345
345 217
217 351
351 217
217 360
360 217
217 369
369 217
217 386
386 217
219 266
266 219
219 279
279 219
219 343
343 219
219 386
386 219
220 220
220 220
220 293
293 220
220 302
302 220
220 310
310 220
221 379
379 221
222 222
222 222
222 228
228 222
222 237
237 222
222 242
242 222
222 252
252 222
222 256
256 222
222 260
260 222
222 270
270 222
222 281
281 222
222 285
285 222
222 288
288 222
222 304
304 222
222 345
345 222
222 386
386 222
224 233
233 224
224 302
302 224
224 329
329 224
224 338
338 224
224 345
345 224
224 349
349 224
224 386
386 224
225 229
229 225
225 231
231 225
225 386
386 225
225 395
395 225
226 258
258 226
226 272
272 226
226 290
290 226
226 296
296 226
226 299
299 226
226 301
301 226
226 304
304 226
226 313
313 226
226 319
319 226
226 345
345 226
226 379
379 226
226 386
386 226
226 392
392 226
228 228
228 228
228 283
283 228
228 302
302 228
228 311
311 228
228 342
342 228
228 370
370 228
228 375
375 228
228 386
386 228
229 237
237 229
229 243
243 229
229 313
313 229
229 319
319 229
229 338
338 229
229 343
343 229
230 230
230 230
230 240
240 230
231 231
231 231
231 240
240 231
231 249
249 231
231 266
266 231
231 269
269 231
231 270
270 231
231 274
274 231
231 281
281 231
231 292
292 231
231 302
302 231
231 304
304 231
231 313
313 231
231 334
334 231
231 345
345 231
231 351
351 231
231 386
386 231
233 338
338 233
233 345
345 233
233 361
361 233
233 386
386 233
234 234
234 234
234 252
252 234
234 386
386 234
235 266
266 235
235 290
290 235
235 294
294 235
235 302
302 235
235 304
304 235
235 313
313 235
235 322
322 235
235 326
326 235
235 328
328 235
235 331
331 235
235 333
333 235
235 345
345 235
235 386
386 235
237 237
237 237
237 249
249 237
237 345
345 237
237 378
378 237
237 386
386 237
238 265
265 238
238 274
274 238
238 278
278 238
238 370
370 238
239 239
239 239
239 249
249 239
239 386
386 239
240 240
240 240
240 246
246 240
240 281
281 240
240 299
299 240
240 301
301 240
240 302
302 240
240 310
310 240
240 313
313 240
240 316
316 240
240 319
319 240
240 324
324 240
240 334
334 240
240 337
337 240
240 345
345 240
240 366
366 240
240 386
386 240
242 296
296 242
242 345
345 242
242 370
370 242
242 383
383 242
243 263
263 243
243 272
272 243
244 244
244 244
244 298
298 244
244 313
313 244
244 322
322 244
244 326
326 244
244 334
334 244
244 339
339 244
244 343
343 244
244 345
345 244
244 356
356 244
244 365
365 244
244 386
386 244
244 395
395 244
246 246
246 246
246 263
263 246
246 269
269 246
246 274
274 246
246 284
284 246
246 292
292 246
247 263
263 247
247 289
289 247
247 345
345 247
248 263
263 248
248 395
395 248
249 265
265 249
249 270
270 249
249 313
313 249
249 322
322 249
249 328
328 249
249 333
333 249
249 337
337 249
249 338
338 249
249 342
342 249
249 345
345 249
249 348
348 249
249 351
351 249
249 365
365 249
249 366
366 249
249 369
369 249
249 386
386 249
251 263
263 251
251 293
293 251
251 296
296 251
251 328
328 251
251 365
365 251
251 369
369 251
252 263
263 252
252 270
270 252
252 284
284 252
252 294
294 252
252 304
304 252
252 319
319 252
252 325
325 252
252 386
386 252
253 253
253 253
253 270
270 253
253 342
342 253
253 354
354 253
253 376
376 253
253 381
381 253
253 384
384 253
253 395
395 253
255 263
263 255
255 278
278 255
255 306
306 255
255 319
319 255
255 324
324 255
255 339
339 255
256 263
263 256
256 274
274 256
256 304
304 256
256 306
306 256
256 321
321 256
256 329
329 256
256 337
337 256
257 378
378 257
257 386
386 257
257 388
388 257
258 265
265 258
258 293
293 258
258 297
297 258
258 301
301 258
258 302
302 258
258 345
345 258
258 354
354 258
258 365
365 258
258 369
369 258
258 370
370 258
258 374
374 258
258 379
379 258
258 380
380 258
258 386
386 258
258 397
397 258
260 263
263 260
261 293
293 261
261 302
302 261
261 316
316 261
261 326
326 261
261 344
344 261
261 351
351 261
261 357
357 261
263 263
263 263
263 269
269 263
263 270
270 263
263 275
275 263
263 278
278 263
263 293
293 263
263 297
297 263
263 304
304 263
263 313
313 263
263 343
343 263
263 345
345 263
263 354
354 263
263 384
384 263
263 386
386 263
265 267
267 265
265 293
293 265
265 304
304 265
266 395
395 266
267 289
289 267
267 292
292 267
267 311
311 267
267 330
330 267
267 337
337 267
267 345
345 267
267 386
386 267
267 395
395 267
267 397
397 267
269 322
322 269
269 386
386 269
269 392
392 269
270 334
334 270
270 345
345 270
270 348
348 270
270 352
352 270
270 375
375 270
272 275
275 272
272 278
278 272
272 287
287 272
272 289
289 272
272 292
292 272
272 293
293 272
272 296
296 272
272 297
297 272
272 301
301 272
272 311
311 272
272 313
313 272
272 316
316 272
272 319
319 272
272 325
325 272
272 334
334 272
272 375
375 272
274 274
274 274
274 375
375 274
274 378
378 274
274 386
386 274
275 279
279 275
276 292
292 276
276 324
324 276
276 342
342 276
276 365
365 276
278 278
278 278
278 287
287 278
278 345
345 278
278 352
352 278
278 395
395 278
279 279
279 279
279 284
284 279
279 345
345 279
279 380
380 279
279 386
386 279
279 388
388 279
281 311
311 281
281 319
319 281
281 324
324 281
281 325
325 281
281 328
328 281
281 330
330 281
281 333
333 281
281 334
334 281
281 337
337 281
281 343
343 281
281 345
345 281
281 347
347 281
281 351
351 281
281 356
356 281
281 357
357 281
281 366
366 281
281 379
379 281
281 386
386 281
283 287
287 283
283 297
297 283
283 306
306 283
283 331
331 283
283 386
386 283
284 284
284 284
284 298
298 284
284 311
311 284
284 386
386 284
285 356
356 285
285 394
394 285
285 397
397 285
287 287
287 287
287 320
320 287
288 293
293 288
288 297
297 288
288 310
310 288
288 311
311 288
288 313
313 288
288 316
316 288
288 320
320 288
288 340
340 288
290 337
337 290
290 343
343 290
290 356
356 290
290 357
357 290
290 360
360 290
290 362
362 290
290 365
365 290
290 369
369 290
290 379
379 290
290 383
383 290
290 386
386 290
290 389
389 290
290 398
398 290
292 292
292 292
292 363
363 292
292 375
375 292
292 386
386 292
293 293
293 293
293 302
302 293
293 304
304 293
293 345
345 293
294 383
383 294
294 386
386 294
294 388
388 294
296 304
304 296
296 354
354 296
296 363
363 296
296 386
386 296
297 297
297 297
297 302
302 297
297 320
320 297
297 325
325 297
297 329
329 297
297 339
339 297
297 343
343 297
297 348
348 297
297 353
353 297
298 398
398 298
299 313
313 299
299 354
354 299
299 374
374 299
299 386
386 299
299 392
392 299
299 397
397 299
301 301
301 301
301 320
320 301
301 331
331 301
301 369
369 301
302 302
302 302
302 313
313 302
302 325
325 302
302 330
330 302
302 334
334 302
302 345
345 302
302 375
375 302
302 386
386 302
304 304
304 304
304 313
313 304
304 316
316 304
304 320
320 304
304 325
325 304
304 345
345 304
306 306
306 306
306 311
311 306
306 333
333 306
306 360
360 306
306 370
370 306
306 374
374 306
306 380
380 306
306 384
384 306
306 386
386 306
307 307
307 307
308 345
345 308
310 310
310 310
310 325
325 310
310 340
340 310
310 397
397 310
310 398
398 310
311 311
311 311
311 319
319 311
311 357
357 311
311 366
366 311
311 395
395 311
313 325
325 313
313 345
345 313
313 352
352 313
313 354
354 313
313 386
386 313
313 395
395 313
315 315
315 315
315 379
379 315
315 384
384 315
315 392
392 315
316 386
386 316
319 320
320 319
319 333
333 319
319 386
386 319
319 392
392 319
320 320
320 320
320 343
343 320
320 345
345 320
320 354
354 320
320 370
370 320
320 374
374 320
320 393
393 320
322 322
322 322
322 331
331 322
322 334
334 322
322 345
345 322
322 360
360 322
322 386
386 322
324 383
383 324
324 384
384 324
324 393
393 324
325 325
325 325
325 395
395 325
325 398
398 325
326 395
395 326
328 354
354 328
328 363
363 328
328 365
365 328
329 334
334 329
329 338
338 329
329 351
351 329
329 375
375 329
329 383
383 329
329 386
386 329
329 388
388 329
329 397
397 329
331 331
331 331
331 340
340 331
331 345
345 331
331 354
354 331
331 363
363 331
331 366
366 331
331 386
386 331
333 378
378 333
333 388
388 333
333 399
399 333
334 334
334 334
334 339
339 334
334 342
342 334
334 363
363 334
334 388
388 334
334 389
389 334
337 345
345 337
338 351
351 338
338 352
352 338
338 360
360 338
338 362
362 338
338 366
366 338
338 383
383 338
338 386
386 338
339 343
343 339
340 345
345 340
340 354
354 340
340 386
386 340
342 342
342 342
342 393
393 342
343 343
343 343
343 354
354 343
343 361
361 343
343 366
366 343
343 374
374 343
343 379
379 343
343 386
386 343
345 345
345 345
345 354
354 345
345 386
386 345
347 347
347 347
347 383
383 347
347 397
397 347
348 375
375 348
348 395
395 348
349 363
363 349
349 386
386 349
352 352
352 352
352 371
371 352
352 375
375 352
352 380
380 352
352 383
383 352
352 386
386 352
352 392
392 352
354 354
354 354
354 363
363 354
354 365
365 354
354 369
369 354
354 372
372 354
354 386
386 354
356 379
379 356
360 361
361 360
360 363
363 360
361 383
383 361
361 386
386 361
361 393
393 361
362 395
395 362
363 363
363 363
363 372
372 363
363 375
375 363
363 379
379 363
363 386
386 363
363 397
397 363
366 369
369 366
367 385
385 367
370 371
371 370
370 375
375 370
370 378
378 370
370 383
383 370
370 392
392 370
372 386
386 372
372 395
395 372
375 375
375 375
379 379
379 379
380 384
384 380
381 386
386 381
381 395
395 381
384 384
384 384
386 386
386 386
386 395
395 386
395 395
395 395

